Page Cache Attacks

We present a new hardware-agnostic side-channel attack that targets one of the most fundamental software caches in modern computer systems: the operating system page cache. The page cache is a pure software cache that contains all disk-backed pages, including program binaries, shared libraries, and other files, and our attacks thus work across cores and CPUs. Our side-channel permits unprivileged monitoring of some memory accesses of other processes, with a spatial resolution of 4KB and a temporal resolution of 2 microseconds on Linux (restricted to 6.7 measurements per second) and 466 nanoseconds on Windows (restricted to 223 measurements per second); this is roughly the same order of magnitude as the current state-of-the-art cache attacks. We systematically analyze our side channel by demonstrating different local attacks, including a sandbox bypassing high-speed covert channel, timed user-interface redressing attacks, and an attack recovering automatically generated temporary passwords. We further show that we can trade off the side channel's hardware agnostic property for remote exploitability. We demonstrate this via a low profile remote covert channel that uses this page-cache side-channel to exfiltrate information from a malicious sender process through innocuous server requests. Finally, we propose mitigations for some of our attacks, which have been acknowledged by operating system vendors and slated for future security patches.

==> covert.csv <==
packet,time
2000,0.109504
2001,0.095123
2002,0.109937
2003,0.096393
2004,0.110323
2005,0.095956
2006,0.109103
2007,0.097272
2008,0.110163
2009,0.095102
2010,0.109466
2011,0.095014
2012,0.111198
2013,0.095533
2014,0.110723
2015,0.097978
2016,0.110053
2017,0.097545
2018,0.110439
2019,0.097239
2020,0.112423
2021,0.096993
2022,0.112119
2023,0.096112
2024,0.110041
2025,0.096788
2026,0.11059
2027,0.095732
2028,0.111987
2029,0.099318
2030,0.109212
2031,0.097497
2032,0.109958
2033,0.094488
2034,0.111417
2035,0.096354
2036,0.109234
2037,0.094431
2038,0.110008
2039,0.095931
2040,0.112922
2041,0.09518
2042,0.113747
2043,0.097012
2044,0.111021
2045,0.095251
2046,0.109576
2047,0.096426
2048,0.10956
2049,0.096389
2050,0.111111
2051,0.094512
2052,0.111305
2053,0.096575
2054,0.110113
2055,0.098706
2056,0.110354
2057,0.096153
2058,0.112118
2059,0.097752
2060,0.109455
2061,0.097614
2062,0.109687
2063,0.095572
2064,0.111119
2065,0.100051
2066,0.110612
2067,0.095508
2068,0.110408
2069,0.095887
2070,0.11153
2071,0.096805
2072,0.109426
2073,0.099903
2074,0.110699
2075,0.095909
2076,0.111039
2077,0.095871
2078,0.109669
2079,0.09593
2080,0.112238
2081,0.097386
2082,0.111281
2083,0.09635
2084,0.112871
2085,0.096777
2086,0.110496
2087,0.0962
2088,0.109947
2089,0.100079
2090,0.109966
2091,0.096443
2092,0.109004
2093,0.095387
2094,0.109968
2095,0.094832
2096,0.111613
2097,0.09733
2098,0.109988
2099,0.095821


==> eviction_linux.csv <==
time,size
0,326
1,309
2,297
3,302
4,293
5,299
6,294
7,297
8,301
9,306
10,309
11,301
12,296
13,298
14,303
15,307
16,311
17,310
18,304
19,306
20,304
21,308
22,307
23,307
24,307
25,307
26,312
27,312
28,314
29,314
30,314
31,313
32,272
33,260
34,260
35,266
36,271
37,277
38,280
39,283
40,287
41,290
42,294
43,281
44,273
45,273
46,279
47,282
48,287
49,290
50,294
51,283
52,290
53,276
54,280
55,285
56,281
57,284
58,289
59,292
60,296
61,299
62,305
63,295
64,299
65,302
66,299
67,295
68,295
69,299
70,301
71,303
72,307
73,310
74,307
75,306
76,311
77,311
78,316
79,314
80,313
81,313
82,317
83,319
84,319
85,310
86,309
87,309
88,311
89,317
90,316
91,316
92,308
93,302
94,299
95,303
96,306
97,308
98,305
99,311
100,302
101,302
102,304
103,307
104,307
105,311
106,317
107,310
108,301
109,296
110,301
111,298
112,302
113,307
114,311
115,305
116,302
117,302
118,305
119,305
120,310
121,313
122,310
123,309
124,308
125,288
126,273
127,271
128,274
129,279
130,279
131,285
132,282
133,286
134,290
135,291
136,295
137,296
138,301
139,305
140,299
141,303
142,298
143,296
144,301
145,295
146,297
147,302
148,306
149,309
150,295
151,294
152,295
153,300
154,304
155,300
156,306
157,296
158,298
159,298
160,298
161,303
162,304
163,308
164,308
165,303
166,303
167,308
168,311
169,306
170,306
171,311
172,311
173,311
174,314
175,315
176,315
177,319
178,319
179,319
180,293
181,254
182,254
183,230
184,230
185,236
186,241
187,246
188,251
189,256
190,259
191,264
192,267
193,271
194,274
195,246
196,245
197,222
198,225
199,230
200,236
201,241
202,246
203,250
204,253
205,256
206,259
207,265
208,232
209,232
210,238
211,244
212,250
213,254
214,259
215,264
216,269
217,273
218,235
219,235
220,232
221,235
222,240
223,243
224,247
225,250
226,255
227,259
228,262
229,265
230,269
231,274
232,248
233,236
234,236
235,242
236,248
237,253
238,257
239,260
240,265
241,268
242,273
243,278
244,251
245,242
246,244
247,250
248,256
249,259
250,263
251,267
252,271
253,275
254,279
255,284
256,287
257,268
258,254
259,254
260,260
261,266
262,272
263,275
264,259
265,246
266,251
267,245
268,249
269,255
270,259
271,262
272,266
273,270
274,274
275,277
276,269
277,274
278,266
279,266
280,263
281,266
282,271
283,277
284,268
285,268
286,272
287,273
288,278
289,281
290,284
291,288
292,292
293,296
294,300
295,302
296,306
297,299
298,295
299,289
300,289
301,293
302,295
303,297
304,301
305,297
306,296
307,295
308,296
309,274
310,263
311,257
312,261
313,266
314,271
315,275
316,280
317,272
318,262
319,256
320,261
321,267
322,268
323,271
324,274
325,277
326,281
327,278
328,282
329,286
330,288
331,292
332,294
333,297
334,297
335,292
336,292
337,291
338,294
339,290
340,290
341,284
342,284
343,280
344,280
345,285
346,285
347,288
348,288
349,288
350,291
351,293
352,294
353,278
354,272
355,275
356,281
357,285
358,289
359,294
360,288
361,282
362,280
363,280
364,283
365,285
366,287
367,291
368,289
369,290
370,289
371,285
372,289
373,294
374,298
375,297
376,301
377,301
378,301
379,304
380,304
381,303
382,298
383,296
384,288
385,288
386,292
387,294
388,294
389,298
390,291
391,289
392,292
393,297
394,297
395,301
396,304
397,292
398,291
399,291
400,290
401,286
402,286
403,286
404,290
405,292
406,291
407,295
408,299
409,298
410,300
411,303
412,303
413,303
414,303
415,306
416,306
417,306
418,310
419,310
420,310
421,309
422,274
423,179
424,163
425,166
426,172
427,178
428,184
429,188
430,193
431,197
432,201
433,204
434,208
435,212
436,215
437,219
438,223
439,226
440,231
441,233
442,235
443,239
444,244
445,233
446,214
447,218
448,224
449,230
450,236
451,241
452,246
453,251


==> keystrokes.csv <==
time,retval,letter
0,1,m
1.124990208,1,y
2.285094144,1,r
2.999600384,1,o
3.706731008,1,o
4.319459328,1,t
5.002177024,1,p
5.77826048,1,a
6.500511232,1,s
7.295968256,1,s
7.941199104,1,w
8.838487552,1,o
9.825784832,1,r
10.511805952,1,d



==> keystrokes_win.csv <==
time,retval,letter
0,1,m
0.002114,1,
0.112121,1,
0.915933,1,y
0.996239,1,
1.863127,1,r
1.864905,1,
1.926817,1,
2.355832,1,o
2.357655,1,
2.426207,1,
2.823313,1,o
2.825412,1,
2.899178,1,
3.09187,1,t
3.094145,1,
3.172836,1,
4.307327,1,p
4.309404,1,
4.375635,1,
4.812223,1,a
4.814904,1,
4.938133,1,
5.438125,1,s
5.439977,1,
5.523013,1,
5.996751,1,s
5.99886,1,
6.089019,1,
6.509209,1,w
6.51137,1,
6.616804,1,
7.164599,1,o
7.166596,1,
7.246902,1,
8.151571,1,r
8.153357,1,
8.218255,1,
8.647034,1,d
8.701235,1,



==> remote_timing.csv <==
time,misses,hits
0,0,0
5,0,0
5.1,0,0
5.2,0,0
5.3,0,0
5.4,0,0
5.5,0,2
5.6,0,6
5.7,0,13
5.8,0,14
5.9,0,19
6,0,21
6.1,0,32
6.2,0,36
6.3,2,63
6.4,0,74
6.5,2,61
6.6,3,81
6.7,7,86
6.8,6,80
6.9,5,105
7,6,72
7.1,14,72
7.2,13,71
7.3,22,80
7.4,24,48
7.5,25,55
7.6,28,50
7.7,32,44
7.8,38,33
7.9,36,39
8,36,26
8.1,48,35
8.2,41,16
8.3,35,23
8.4,37,21
8.5,31,10
8.6,50,21
8.7,39,23
8.8,49,11
8.9,45,12
9,48,20
9.1,59,12
9.2,36,12
9.3,36,6
9.4,31,8
9.5,41,15
9.6,42,15
9.7,43,14
9.8,32,11
9.9,35,9
10,23,6
10.1,37,5
10.2,31,8
10.3,9,9
10.4,15,6
10.5,9,7
10.6,18,5
10.7,13,7
10.8,11,4
10.9,5,4
11,13,4
11.1,13,2
11.2,11,6
11.3,13,5
11.4,15,6
11.5,9,7
11.6,10,9
11.7,10,3
11.8,8,3
11.9,10,4
12,6,4
12.1,6,3
12.2,8,6
12.3,7,3
12.4,5,4
12.5,5,3
12.6,5,2
12.7,3,4
12.8,6,1
12.9,3,4
13,5,3
13.1,2,1
13.2,3,3
13.3,5,3
13.4,2,1
13.5,5,2
13.6,1,2
13.7,5,1
13.8,1,2
13.9,3,2
14,2,3
14.1,1,3
14.2,3,2
14.3,3,1
14.4,1,0
14.5,3,1
14.6,5,0
14.7,1,1
14.8,0,0
14.9,1,1
15,5,1
15.1,0,0
15.2,1,0
15.3,5,1
15.4,3,0
15.5,1,0
15.6,2,1
15.7,1,1
15.8,1,0
15.9,1,0
16,0,1
16.1,0,1
16.2,1,0
16.3,0,0
16.4,0,1
16.5,0,1
16.6,1,2
16.7,1,0
16.8,2,0
16.9,1,0
17,0,0
17.1,1,1
17.2,1,1
17.3,0,0
17.4,1,0
17.5,1,0
17.6,0,1
17.7,0,0
17.8,1,3
17.9,0,1
18,1,0
18.1,1,0
18.2,0,0
18.3,0,0
18.4,1,0
18.5,0,0
18.6,1,0
18.7,1,0
18.8,0,0
18.9,0,0
19,0,1
19.1,0,1
19.2,0,0
19.3,0,0
19.4,2,0
19.5,1,0
19.6,0,1
19.7,0,0
19.8,1,0
19.9,1,1
20,3,0
20.1,0,0
20.2,0,1
20.3,1,0
20.4,0,0
20.5,1,1
20.6,0,0
20.7,1,0
20.8,0,0
20.9,0,0
21,0,0
21.1,0,0
21.2,0,1
21.3,0,1
21.4,0,0
21.5,1,0
21.6,0,1
21.7,1,0
21.8,0,0
21.9,2,1
22,0,0
22.1,0,0
22.2,0,0
22.3,1,0
22.4,0,0
22.5,0,0
22.6,1,1
22.7,0,0
22.8,0,1
22.9,0,0
23,0,0
23.1,1,0
23.2,1,0
23.3,1,2
23.4,0,0
23.5,1,1
23.6,1,0
23.7,0,0
23.8,0,0
23.9,0,0
24,1,0
24.1,0,0
24.2,1,0
24.3,0,0
24.4,1,0
24.5,0,0
24.6,0,0
24.7,1,0
24.8,0,0
24.9,0,0
25,0,0
25.1,1,1
25.2,1,0
25.3,0,0
25.4,0,0
25.5,0,0
25.6,1,0
25.7,0,0
25.8,0,0
25.9,0,1
26,0,0
26.1,0,0
26.2,0,0
26.3,1,0
26.4,0,0
26.5,0,0
26.6,0,0
26.7,0,0
26.8,0,0
26.9,0,0
27,0,2
27.1,0,0
27.2,0,0
27.3,0,0
27.4,0,0
27.5,0,0
27.6,0,0
27.7,0,0
27.8,1,0
27.9,0,0
28,0,0
28.1,0,0
28.2,0,0
28.3,1,1
28.4,0,0
28.5,0,0
28.6,1,0
28.7,0,0
28.8,0,0
28.9,2,1
29,1,0
29.1,1,0
29.2,0,0
29.3,1,0
29.4,2,0
29.5,0,0
29.6,0,0
29.7,1,0
29.8,0,0
29.9,0,0
30,0,0
30.1,0,0
30.2,2,0
30.3,0,0
30.4,3,0
30.5,1,0
30.6,1,0
30.7,0,0
30.8,1,0
30.9,1,0
31,2,0
31.1,3,0
31.2,0,0
31.3,6,0
31.4,3,0
31.5,1,0
31.6,3,0
31.7,3,0
31.8,3,0
31.9,2,0
32,3,0
32.1,3,0
32.2,7,0
32.3,3,0
32.4,8,0
32.5,7,0
32.6,4,0
32.7,6,0
32.8,5,0
32.9,6,0
33,6,0
33.1,3,0
33.2,5,1
33.3,5,1
33.4,7,0
33.5,1,0
33.6,3,0
33.7,2,1
33.8,1,0
33.9,2,0
34,3,0
34.1,1,0
34.2,3,0
34.3,1,0
34.4,6,1
34.5,0,0
34.6,2,0
34.7,2,0
34.8,0,0
34.9,1,0
35,1,0
35.1,1,0
35.2,0,0
35.3,3,0
35.4,2,0
35.5,2,0
35.6,0,0
35.7,0,0
35.8,2,0
35.9,1,0
36,2,0
36.1,1,1
36.2,2,0
36.3,1,0
36.4,1,0
36.5,0,0
36.6,0,0
36.7,0,0
36.8,1,0
36.9,2,0
37,1,0
37.1,0,0
37.2,0,0
37.3,0,0
37.4,0,0
37.5,0,0
37.6,0,0
37.7,0,0
37.8,0,0
37.9,0,0
38,2,0
38.1,0,0
38.2,1,0
38.3,0,0
38.4,0,0
38.5,0,0
38.6,0,0
38.7,0,0
38.8,1,0
38.9,2,0
39,0,0
39.1,1,0
39.2,0,0
39.3,0,0
39.4,0,0
39.5,1,0
39.6,0,0
39.7,0,0
39.8,0,0
39.9,0,0
40,98,17


